The SAMI Galaxy Survey: Spatially Resolved Metallicity and Ionization Mapping

We present gas-phase metallicity and ionization parameter maps of 25 star-forming face-on spiral galaxies from the SAMI Galaxy Survey Data Release 1. Self-consistent metallicity and ionization parameter maps are calculated simultaneously through an iterative process to account for the interdependence of the strong emission line diagnostics involving ([OII]+[OIII])/H$\beta$ (R23) and [OIII]/[OII] (O32). The maps are created on a spaxel-by-spaxel basis because HII regions are not resolved at the SAMI spatial resolution. We combine the SAMI data with stellar mass, star formation rate (SFR), effective radius (R$_e$), ellipticity, and position angles (PA) from the GAMA survey to analyze their relation to the metallicity and ionization parameter. We find a weak trend of steepening metallicity gradient with galaxy stellar mass, with values ranging from -0.03 to -0.20 dex/R$_e$. Only two galaxies show radial gradients in ionization parameter. We find that the ionization parameter has no significant correlation with either SFR, sSFR (specific star formation rate), or metallicity. For several individual galaxies we find structure in the ionization parameter maps suggestive of spiral arm features. We find a typical ionization parameter range of $7.0 < \log(q) < 7.8$ for our galaxy sample with no significant overall structure. An ionization parameter range of this magnitude is large enough to caution the use of metallicity diagnostics which have not considered the effects of a varying ionization parameter distribution.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
